DropAttention: A Regularization Method for Fully-Connected Self-Attention Networks

Variants dropout methods have been designed for the fully-connected layer, convolutional layer and recurrent layer in neural networks, and shown to be effective to avoid overfitting. As an appealing alternative to recurrent and convolutional layers, the fully-connected self-attention layer surprisingly lacks a specific dropout method. This paper explores the possibility of regularizing the attention weights in Transformers to prevent different contextualized feature vectors from co-adaption. Experiments on a wide range of tasks show that DropAttention can improve performance and reduce overfitting.

==> res/SNLI-acc-DropAttention-C.txt <==
droprate	win1 	win2	win3	
0.0	        83.36	83.36	83.36
0.1     	83.80  	83.66	83.39	
0.2    	    83.60	83.82	84.23
0.3    	    84.30	84.37	84.00
0.4    	    84.30	83.99	83.98
0.5         84.48	84.30	84.13

==> res/SNLI-acc-DropAttention.txt <==
droprate	win1 	win2	win3	
0.0	        83.36	83.36	83.36
0.1     	83.65  	84.23	83.75	
0.2    	    84.44	83.84	84.38
0.3    	    84.15	83.97	84.11
0.4    	    84.16	84.13	84.10
0.5         84.33	84.33	84.13
